The Influence of the Peculiar Velocities of SNe Ia in Clusters of Galaxies on the Redshift Measurements

The most intriguing question of modern astronomy is the question of our Universe formation. The Hubble diagram analysis with Type Ia Supernovae (SNe Ia) is widely used to estimate the cosmological parameters with high accuracy. The cosmological measurements allow us to better understand the early stages of the Universe evolution. Nevertheless, the redshift on the SN Ia Hubble diagram includes the contribution from the unknown peculiar velocities that decreases the accuracy of such measurements. We consider the contamination of peculiar velocities of the host galaxies for those SNe that exploded in galaxy clusters. For this purpose, we use the Pantheon cosmological sample and offer the procedure to minimise the influence of such uncertainties.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
